A closed-form expression for the Sharma-Mittal entropy of exponential families

The Sharma-Mittal entropies generalize the celebrated Shannon, R\'enyi and Tsallis entropies. We report a closed-form formula for the Sharma-Mittal entropies and relative entropies for arbitrary exponential family distributions. We instantiate explicitly the formula for the case of the multivariate Gaussian distributions and discuss on its estimation.

==> proofreply.txt <==

Q1
Yes, you were right. 
The TeX file is the latest updated manuscript.
Thank you very much for the proof.
 
Q2
We do not require color figures. Thank you.


Q3
All figures were drawn using Gnuplot.
We attach those scripts in a zip file, if required.
We are satisfied with the current figure quality, and do not know how to improve them.


Q4
Author: Please check the details for any journal references that do not have a blue link as they
may contain some incorrect information. Pale purple links are used for references to arXiv
e-prints.

--->
The missing links are as follows: 
[3] http://www.springerlink.com/content/e601k02607227772/
[4] http://www.jstor.org/pss/4355554
[5] http://www.springer.com/mathematics/book/978-0-85729-354-1
[6] http://www.ams.org/bookstore-getitem/item=MMONO-191-S
[9] http://ieeexplore.ieee.org/xpl/freeabs_all.jsp?arnumber=1028355
[10] http://jmlr.csail.mit.edu/proceedings/papers/v15/poczos11a.html
[13] http://iopscience.iop.org/1751-8121/40/30/F01

Q5
Author: Please check whether the book title and publisher's details (location and name) in
reference [4] are okay as set.

-> The location is Hayward and not Hayworth.
 See link/cover page at http://www.jstor.org/pss/4355554

Brown L D 1986 Fundamentals of Statistical Exponential Families: With Applications in Statistical Decision
Theory (Hayward, CA: Institute of Mathematical Statistics) ISBN:0-940-60010-2



Q6
Author: Please provide the volume number and page number in reference [9].

Volume: 19 Issue:5
pages 85 - 95 

See http://ieeexplore.ieee.org/xpl/freeabs_all.jsp?arnumber=1028355


Q7
pages 609-617.
Published in JMLR:
http://jmlr.csail.mit.edu/proceedings/papers/v15/poczos11a.html
There is an extra blank space between alpha and divergences that should  be removed please.

So the reference should be 
[10] Poczos B and Schneider J 2011 On the estimation of a-divergences Proc. 14th Int. Conf. AI and Stat. JMLR-15 609-617


